The Exact Approximation Ratio of $k$-means++

The $k$-means++ algorithm is the standard initialization for $k$-means clustering, one of the most widely used methods in machine learning and data analysis, adopted both for its empirical performance and its worst-case approximation guarantee. Given a finite Euclidean point set, $k$-means seeks $k$ centers minimizing the sum of squared distances from each point to its nearest center. $k$-means++ picks the first center uniformly at random from the points and each subsequent center with probability proportional to its squared distance to the nearest chosen center. Let $R_k$ be the smallest factor such that, on every input, the expected cost of these $k$ centers is at most $R_k$ times the optimal cost. In their seminal paper introducing $k$-means++, Arthur and Vassilvitskii (SODA 2007) showed that $2\ln k \le R_k \le 8(\ln k + 2)$, and Makarychev, Reddy and Shan (NeurIPS 2020) lowered the upper bound to $5(\ln k + 2)$. We determine $R_k$ exactly for all $k$ and discover a striking phase transition. For $k \ge 19$, $R_k = 2H_{k-1} + 2,$ where $H_j = 1 + \frac12 + \frac13 + \dots + \frac1j$ is the $j$th harmonic number. For $2 \le k \le 18$, $R_k$ is the maximum of an explicit rational function of one variable and strictly exceeds $2H_{k-1} + 2$, with $R_2 = 5$ and $R_3 = 185/32$. In particular, $2\ln k + 2 \le R_k \le 2\ln k + 4$ for every $k \ge 1$. When a cluster is first sampled, previous analyses bound its expected cost by a constant times its optimal cost and charge that cost for the rest of the run. We instead track what happens to a cluster after its first hit. At each later draw, the probability of sampling that cluster equals its share of the total cost. A poor first choice can therefore make a second hit more likely, and that second hit can bring the cluster's cost back down. The full result is formally verified in Lean 4, and the formalization is included as ancillary files.

==> figures/ratio.dat <==
k R res J mrs av avlow gap
1 2.00000 2.00000 nan 10.00000 16.00000 0.00000 nan
2 5.00000 4.00000 5.00000 13.46574 21.54518 1.38629 1.00000
3 5.78125 5.00000 5.78125 15.49306 24.78890 2.19722 0.78125
4 6.30602 5.66667 6.30602 16.93147 27.09035 2.77259 0.63935
5 6.70203 6.16667 6.70203 18.04719 28.87550 3.21888 0.53536
6 7.02046 6.56667 7.02046 18.95880 30.33408 3.58352 0.45379
7 7.28695 6.90000 7.28695 19.72955 31.56728 3.89182 0.38695
8 7.51622 7.18571 7.51622 20.39721 32.63553 4.15888 0.33051
9 7.71747 7.43571 7.71747 20.98612 33.57780 4.39445 0.28176
10 7.89687 7.65794 7.89687 21.51293 34.42068 4.60517 0.23894
11 8.05874 7.85794 8.05874 21.98948 35.18316 4.79579 0.20080
12 8.20623 8.03975 8.20623 22.42453 35.87925 4.96981 0.16647
13 8.34170 8.20642 8.34170 22.82475 36.51959 5.12990 0.13528
14 8.46699 8.36027 8.46699 23.19529 37.11246 5.27811 0.10672
15 8.58353 8.50312 8.58353 23.54025 37.66440 5.41610 0.08041
16 8.69247 8.63646 8.69247 23.86294 38.18071 5.54518 0.05602
17 8.79476 8.76146 8.79476 24.16607 38.66571 5.66643 0.03330
18 8.89116 8.87911 8.89116 24.45186 39.12297 5.78074 0.01206
19 8.99022 8.99022 8.98232 24.72219 39.55551 5.88888 -0.00789
20 9.09548 9.09548 9.06879 24.97866 39.96586 5.99146 -0.02669
21 9.19548 9.19548 9.15103 25.22261 40.35618 6.08904 -0.04445
22 9.29072 9.29072 9.22944 25.45521 40.72834 6.18208 -0.06128
23 9.38163 9.38163 9.30435 25.67747 41.08395 6.27099 -0.07727
24 9.46858 9.46858 9.37608 25.89027 41.42443 6.35611 -0.09250
25 9.55192 9.55192 9.44488 26.09438 41.75101 6.43775 -0.10703
26 9.63192 9.63192 9.51099 26.29048 42.06477 6.51619 -0.12093
27 9.70884 9.70884 9.57460 26.47918 42.36669 6.59167 -0.13424
28 9.78291 9.78291 9.63591 26.66102 42.65764 6.66441 -0.14700
29 9.85434 9.85434 9.69507 26.83648 42.93837 6.73459 -0.15927
30 9.92331 9.92331 9.75224 27.00599 43.20958 6.80239 -0.17107
31 9.98997 9.98997 9.80753 27.16994 43.47190 6.86797 -0.18244
32 10.05449 10.05449 9.86108 27.32868 43.72589 6.93147 -0.19341
33 10.11699 10.11699 9.91299 27.48254 43.97206 6.99302 -0.20400
34 10.17760 10.17760 9.96335 27.63180 44.21088 7.05272 -0.21424
35 10.23642 10.23642 10.01226 27.77674 44.44278 7.11070 -0.22416
36 10.29356 10.29356 10.05981 27.91759 44.66815 7.16704 -0.23376
37 10.34912 10.34912 10.10605 28.05459 44.88734 7.22184 -0.24307
38 10.40317 10.40317 10.15107 28.18793 45.10069 7.27517 -0.25210
39 10.45580 10.45580 10.19493 28.31781 45.30849 7.32712 -0.26087
40 10.50709 10.50709 10.23768 28.44440 45.51104 7.37776 -0.26940
41 10.55709 10.55709 10.27939 28.56786 45.70858 7.42714 -0.27770
42 10.60587 10.60587 10.32010 28.68835 45.90136 7.47534 -0.28577
43 10.65349 10.65349 10.35985 28.80600 46.08960 7.52240 -0.29363
44 10.70000 10.70000 10.39870 28.92095 46.27352 7.56838 -0.30130
45 10.74545 10.74545 10.43668 29.03331 46.45330 7.61332 -0.30877
46 10.78990 10.78990 10.47383 29.14321 46.62913 7.65728 -0.31606
47 10.83337 10.83337 10.51019 29.25074 46.80118 7.70030 -0.32318
48 10.87593 10.87593 10.54579 29.35601 46.96961 7.74240 -0.33014
49 10.91759 10.91759 10.58066 29.45910 47.13456 7.78364 -0.33693
50 10.95841 10.95841 10.61483 29.56012 47.29618 7.82405 -0.34358
51 10.99841 10.99841 10.64833 29.65913 47.45461 7.86365 -0.35008
52 11.03763 11.03763 10.68119 29.75622 47.60995 7.90249 -0.35644
53 11.07609 11.07609 10.71342 29.85146 47.76234 7.94058 -0.36267
54 11.11382 11.11382 10.74506 29.94492 47.91187 7.97797 -0.36877
55 11.15086 11.15086 10.77612 30.03667 48.05867 8.01467 -0.37474
56 11.18722 11.18722 10.80662 30.12676 48.20281 8.05070 -0.38060
57 11.22294 11.22294 10.83659 30.21526 48.34441 8.08610 -0.38634
58 11.25803 11.25803 10.86605 30.30222 48.48354 8.12089 -0.39198
59 11.29251 11.29251 10.89500 30.38769 48.62030 8.15507 -0.39751
60 11.32641 11.32641 10.92347 30.47172 48.75476 8.18869 -0.40293
61 11.35974 11.35974 10.95148 30.55437 48.88699 8.22175 -0.40826
62 11.39253 11.39253 10.97903 30.63567 49.01708 8.25427 -0.41350
63 11.42479 11.42479 11.00615 30.71567 49.14508 8.28627 -0.41864
64 11.45653 11.45653 11.03284 30.79442 49.27106 8.31777 -0.42369

